Network Centrality as a New Perspective on Microservice Architecture

Context: Over the past decade, the adoption of Microservice Architecture (MSA) has led to the identification of various patterns and anti-patterns, such as Nano/Mega/Hub services. Detecting these anti-patterns often involves modeling the system as a Service Dependency Graph (SDG) and applying graph-theoretic approaches. Aim: While previous research has explored software metrics (SMs) such as size, complexity, and quality for assessing MSAs, the potential of graph-specific metrics like network centrality remains largely unexplored. This study investigates whether centrality metrics (CMs) can provide new insights into MSA quality and facilitate the detection of architectural anti-patterns, complementing or extending traditional SMs. Method: We analyzed 24 open-source MSA projects, reconstructing their architectures to study 53 microservices. We measured SMs and CMs for each microservice and tested their correlation to determine the relationship between these metric types. Results and Conclusion: Among 902 computed metric correlations, we found weak to moderate correlation in 282 cases. These findings suggest that centrality metrics offer a novel perspective for understanding MSA properties. Specifically, ratio-based centrality metrics show promise for detecting specific anti-patterns, while subgraph centrality needs further investigation for its applicability in architectural assessments.

==> Figures/sankeymatic_20241118_092345_source.txt <==
// SankeyMATIC diagram inputs - Saved: 18/11/2024, 09:23:45
// https://sankeymatic.com/build/

// === Nodes and Flows ===

Yang et al. [55] Total
d'Aragona et al. [44] Total
Rahman et al. [20] Total
Schneider et al. [17] Total

Total [112] Java Spring #72e879
Total [11] Duplicates #e28e8e
Total [3] Forks #e28e8e
Total [3] Not available #e28e8e
Total [7] Not Java Spring #e28e8e


Java Spring [24] Success #72e879
Java Spring [11] Crash #e28e8e
Java Spring [10] No connections #e28e8e
Java Spring [3] Only DB #e28e8e
Java Spring [26] Only infrastructure #e28e8e
Java Spring [2] Empty output #e28e8e
Java Spring [36] Not tree #e28e8e

:Total #8095c5
:Crash #e0494c 
:Only DB #e0494c 
:No connections #e0494c 
:Empty output #e0494c 
:Not available #e0494c
:Duplicates #e0494c
:Forks #e0494c
:Not tree #e0494c
:Not Java Spring #e0494c
:Success #0bb716
:Java Spring #0bb716

// === Settings ===

size w 1300
  h 400
margin l 0
  r 0
  t 3
  b 15
bg color #ffffff
  transparent N
node w 12
  h 50
  spacing 75
  border 0
  theme a
  color #888888
  opacity 1
flow curvature 0.5
  inheritfrom outside-in
  color #999999
  opacity 0.45
layout order automatic
  justifyorigins N
  justifyends N
  reversegraph N
  attachincompletesto nearest
labels color #000000
  hide N
  highlight 0.75
  fontface serif
  linespacing 0.15
  relativesize 110
  magnify 100
labelname appears Y
  size 24
  weight 700
labelvalue appears Y
  fullprecision Y
  position after
  weight 400
labelposition autoalign 0
  scheme auto
  first before
  breakpoint 5
value format ',.'
  prefix ''
  suffix ''
themeoffset a 9
  b 0
  c 0
  d 0
meta mentionsankeymatic N
  listimbalances Y

// === Moved Nodes ===

move Empty output 0, -0.48379
move No connections 0.00157, 0.07349
move Crash 0.00786, 0.05917
move Not tree 0, 0.00273
move Only DB 0.00314, 0.0655
move Only infrastructure 0.00314, 0.06569
